NLTE CNO abundances in a sample of nine field RR lyr type stars

For the first time, a direct NLTE analysis of carbon and nitrogen lines in the spectra of nine RR Lyrae stars was carried out. We have determined the abundances of these elements together with oxygen, and have shown that the nitrogen content is increased in metallicity deficient program stars. We conclude that this is a sign of the first dredge up, which occurred at the previous stage of the red giant branch, and brought material processed in an incomplete CNO cycle to the surface of the star. This effect is significantly enhanced by thermohaline (extra-) mixing, which is more effective for metal-poor RR Lyrae stars. This is clearly seen in the plot showing that C/N ration in our sample of stars gradually decreases as metallicity decreases from about --0.2 to --2. Oxygen abundance depends on metallicity in a similar way to what we see in the Population II stars.

==> TableA1.txt <==
 4602.001 Fe I  1.608 -3.153                                31 7.22            
 4602.941 Fe I  1.485 -2.208            10 5.25                                
 4620.521 Fe II 2.828 -3.190            16 5.37                                
 4625.045 Fe I  3.241 -1.270                                75 7.39            
 4690.138 Fe I  3.686 -1.680                                24 7.33            
 4731.453 Fe II 2.891 -3.100            16 5.33                                
 4733.592 Fe I  1.485 -2.987                                38 7.06            
 4736.773 Fe I  3.211 -0.670            18 5.53            106 7.31            
 4741.530 Fe I  2.832 -2.000                                38 7.20            
 4745.800 Fe I  3.654 -1.269                                42 7.23            
 4788.757 Fe I  3.237 -1.810                                35 7.30            
 4892.859 Fe I  4.218 -1.289                      40 7.50   20 7.26   28 7.28  
 4893.820 Fe II 2.828 -4.266   8 6.17             58 7.41   43 7.18   47 7.31  
 4917.230 Fe I  4.191 -1.179                      53 7.57   34 7.43   39 7.35  
 4923.927 Fe II 2.891 -1.319                                                   
 4924.770 Fe I  2.279 -2.240   9 6.13                       60 7.31   81 7.37  
 4938.814 Fe I  2.876 -1.076            17 5.59                                
 4939.687 Fe I  0.859 -3.250                                66 7.19            
 4950.106 Fe I  3.417 -1.669                      65 7.57             48 7.31  
 4967.897 Fe I  4.191 -0.530             4 5.47             70 7.33            
 4973.102 Fe I  3.960 -0.949                                          71 7.41  
 4983.250 Fe I  4.154 -0.111            10 5.47                                
 4993.358 Fe II 2.807 -3.639  30 6.19            108 7.52             88 7.26  
 4994.130 Fe I  0.915 -3.079  15 6.03   10 5.57  107 7.40   81 7.29   99 7.26  
 5014.943 Fe I  3.943 -0.180            10 5.36             96 7.23            
 5022.236 Fe I  3.984 -0.330                                88 7.27            
 5029.618 Fe I  3.415 -2.049                      39 7.55             26 7.29  
 5044.211 Fe I  2.851 -2.037                      53 7.26   25 7.00   45 7.13  
 5049.820 Fe I  2.279 -1.354  39 6.03   16 5.30  145 7.59  118 7.38  127 7.26  
 5056.841 Fe I  4.260 -1.700                      16 7.43                      
 5067.150 Fe I  4.220 -0.969                      69 7.62   37 7.30   49 7.32  
 5072.672 Fe I  4.220 -1.040                                34 7.31   44 7.31  
 5083.339 Fe I  0.958 -2.957  23 6.17    9 5.46  118 7.50   72 7.06  105 7.26  
 5090.774 Fe I  4.256 -0.399  16 6.21             87 7.36   69 7.25   68 7.06  
 5100.664 Fe II 2.807 -4.169  13 6.26                                 63 7.42  
 5123.720 Fe I  1.011 -3.067                                80 7.34            
 5126.193 Fe I  4.256 -1.079                                33 7.36   54 7.53  
 5127.359 Fe I  0.915 -3.250                                52 7.03            
 5131.469 Fe I  2.223 -2.514                                52 7.40            
 5132.669 Fe II 2.807 -3.979                                64 7.17            
 5141.739 Fe I  2.424 -2.150                                45 7.11            
 5150.840 Fe I  0.990 -3.042            11 5.63             75 7.21            
 5151.911 Fe I  1.011 -3.321                                51 7.17            
 5159.058 Fe I  4.283 -0.819                                47 7.35            
 5171.596 Fe I  1.485 -1.792  58 6.13   33 5.44                      158 7.57  
 5194.942 Fe I  1.557 -2.020            16 5.33            114 7.35            
 5195.472 Fe I  4.220  0.020                                96 7.25            
 5197.577 Fe II 3.230 -2.099  86 6.05   52 5.37                                
 5198.711 Fe I  2.223 -2.134   9 5.95    7 5.61  107 7.61   62 7.16   74 7.09  
 5215.181 Fe I  3.266 -1.190                                         100 7.48  
 5216.274 Fe I  1.608 -2.149  28 6.03   13 5.39                      118 7.27  
 5217.389 Fe I  3.211 -1.069  18 6.06            117 7.61   80 7.21   78 6.96  
 5232.940 Fe I  2.940 -0.190            54 5.52                                
 5234.625 Fe II 3.221 -2.229  91 6.27   57 5.58                      154 7.28  
 5242.491 Fe I  3.634 -0.966  11 6.06             84 7.34   56 7.10   65 7.04  
 5243.777 Fe I  4.256 -1.149                      47 7.50             38 7.35  
 5256.937 Fe II 2.891 -4.181   9 6.16             65 7.46             45 7.24  
 5257.655 Fe I  3.573 -2.600                      10 7.50                      
 5281.790 Fe I  3.039 -0.833  34 6.05   14 5.39  133 7.49            113 7.14  
 5288.525 Fe I  3.695 -1.750                      42 7.53   25 7.40   35 7.41  
 5302.302 Fe I  3.283 -0.730            15 5.52            108 7.41            
 5307.361 Fe I  1.608 -2.730                      93 7.41   72 7.39   73 7.11  
 5324.179 Fe I  3.211 -0.102  66 6.07   40 5.42                      173 7.54  
 5325.553 Fe II 3.221 -3.119  29 5.99   11 5.44  122 7.57             97 7.23  
 5326.143 Fe I  3.573 -2.350                                          18 7.53  
 5339.929 Fe I  3.266 -0.646  35 6.08   15 5.44  138 7.59            108 7.06  
 5362.869 Fe II 3.199 -2.615  72 6.25   34 5.53                                
 5364.871 Fe I  4.446  0.228                     128 7.56            116 7.35  
 5365.399 Fe I  3.573 -1.370   6 6.14                                 64 7.37  
 5367.467 Fe I  4.415  0.443  38 6.03   19 5.47  135 7.42            121 7.18  
 5373.709 Fe I  4.473 -0.859                                33 7.32   42 7.31  
 5379.574 Fe I  3.695 -1.710                      43 7.51   27 7.40   37 7.40  
 5383.369 Fe I  4.313  0.645  59 6.12   33 5.50  158 7.51            151 7.39  
 5389.479 Fe I  4.415 -0.409             4 5.56   81 7.40   59 7.24   63 7.13  
 5391.459 Fe I  4.154 -0.920                      78 7.64   46 7.33   66 7.46  
 5393.168 Fe I  3.241 -0.714  32 6.08   19 5.60  122 7.35   97 7.17  112 7.17  
 5398.279 Fe I  4.446 -0.669                      58 7.34   46 7.32   52 7.24  
 5405.775 Fe I  0.990 -1.843  76 6.08   53 5.40                                
 5410.910 Fe I  4.473  0.398  40 6.15   16 5.47  134 7.52            113 7.16  
 5414.073 Fe II 3.221 -3.539  13 5.97             82 7.35   86 7.39   70 7.24  
 5415.199 Fe I  4.387  0.642  55 6.12   34 5.59  163 7.61            136 7.20  
 5417.033 Fe I  4.415 -1.679                      17 7.56             14 7.47  
 5424.068 Fe I  4.320  0.520                                         147 7.42  
 5425.257 Fe II 3.199 -3.159  30 6.03   15 5.59  111 7.40             89 7.12  
 5434.524 Fe I  1.011 -2.121  60 6.06   34 5.35  165 7.52            164 7.49  
 5445.042 Fe I  4.387 -0.019  27 6.24            117 7.57            101 7.30  
 5464.280 Fe I  4.143 -1.630                      32 7.62             13 7.14  
 5466.396 Fe I  4.371 -0.629                      68 7.38   55 7.36   55 7.19  
 5497.516 Fe I  1.011 -2.848  25 6.14            126 7.52            119 7.39  
 5501.465 Fe I  0.958 -3.046  19 6.13            117 7.51   83 7.29  109 7.37  
 5506.779 Fe I  0.990 -2.796  24 6.04            137 7.64            127 7.46  
 5522.447 Fe I  4.209 -1.549                      27 7.50   15 7.37   18 7.27  
 5531.984 Fe I  4.913 -1.410                      10 7.45              5 7.12  
 5534.847 Fe II 3.245 -2.729  47 5.96   24 5.47  144 7.54            129 7.36  
 5543.150 Fe I  3.695 -1.569                      52 7.50             34 7.20  
 5554.895 Fe I  4.549 -0.439                      85 7.61             69 7.36  
 5560.212 Fe I  4.435 -1.189                      44 7.63             26 7.29  
 5565.704 Fe I  4.608 -0.212                      90 7.52   70 7.37   72 7.24  
 5572.842 Fe I  3.397 -0.274  45 6.00   23 5.40                                
 5576.089 Fe I  3.430 -0.999  18 6.18            104 7.48            105 7.49  
 5584.765 Fe I  3.573 -2.319                      17 7.47             14 7.37  
 5586.756 Fe I  3.368 -0.119  53 5.97   35 5.48                      143 7.19  
 5627.497 Fe II 3.387 -4.129   4 6.13             37 7.42   34 7.33   29 7.33  
 5633.947 Fe I  4.991 -0.610                                          43 7.51  
 5635.823 Fe I  4.256 -1.889                                          14 7.53  
 5636.696 Fe I  3.640 -2.609                                           6 7.31  
 5641.434 Fe I  4.256 -1.700                                          23 7.59  
 5649.987 Fe I  5.100 -0.919                      21 7.49             22 7.51  
 5650.706 Fe I  5.086 -0.959                      26 7.63             16 7.37  
 5651.469 Fe I  4.473 -1.999                                           3 7.15  
 5652.318 Fe I  4.260 -1.949                                           5 7.11  
 5653.867 Fe I  4.387 -1.639                                          15 7.42  
 5661.346 Fe I  4.284 -1.735                      16 7.48             10 7.23  
 5679.023 Fe I  4.652 -0.919                      48 7.62             27 7.24  
 5686.530 Fe I  4.549 -0.570                      64 7.42   51 7.38   70 7.50  
 5691.497 Fe I  4.301 -1.519                      23 7.45   15 7.40            
 5701.545 Fe I  2.559 -2.215   8 6.24             65 7.32   47 7.30   44 7.01  
 5705.465 Fe I  4.301 -1.354                      29 7.42             23 7.28  
 5707.050 Fe I  3.642 -2.230                      23 7.59                      
 5717.833 Fe I  4.284 -0.980                      51 7.40   36 7.33   42 7.26  
 5720.898 Fe I  4.549 -1.710                      14 7.60             10 7.43  
 5731.762 Fe I  4.256 -1.170                      43 7.44   33 7.44   31 7.23  
 5732.296 Fe I  4.991 -1.559                                           5 7.34  
 5732.724 Fe II 3.387 -4.635                      14 7.39   16 7.43   12 7.38  
 5741.848 Fe I  4.256 -1.650                      20 7.47   13 7.40            
 5752.032 Fe I  4.549 -1.010                      39 7.46             34 7.38  
 5753.123 Fe I  4.260 -0.687                      65 7.30   49 7.23   55 7.14  
 5760.345 Fe I  3.642 -2.489                       9 7.39                      
 5762.992 Fe I  4.209 -0.449                                80 7.43   86 7.33  
 5775.081 Fe I  4.220 -1.297                      46 7.59   28 7.44   29 7.29  
 5778.453 Fe I  2.588 -3.580                       6 7.37              8 7.46  
 5793.915 Fe I  4.220 -1.699                      24 7.59              9 7.09  
 5804.035 Fe I  3.882 -1.810                                          10 6.97  
 5806.725 Fe I  4.608 -1.049                                          21 7.18  
 5809.218 Fe I  3.884 -1.839                      31 7.58             24 7.43  
 5814.808 Fe I  4.283 -1.969                                          11 7.51  
 5816.374 Fe I  4.549 -0.600                      62 7.41   46 7.33   41 7.08  
 5827.877 Fe I  3.283 -3.409                       4 7.62                      
 5835.101 Fe I  4.256 -2.050                                           4 7.10  
 5838.372 Fe I  3.943 -2.339                       7 7.38                      
 5845.287 Fe I  5.033 -1.819                       5 7.64                      
 5852.219 Fe I  4.549 -1.329                      21 7.43   11 7.26   13 7.17  
 5856.088 Fe I  4.294 -1.710                                11 7.41   10 7.19  
 5858.778 Fe I  4.220 -2.259                       7 7.54              4 7.28  
 5859.586 Fe I  4.549 -0.630                      58 7.38   42 7.30   48 7.23  
 5862.356 Fe I  4.549 -0.330                      89 7.55   65 7.36   72 7.29  
 5880.027 Fe I  4.559 -1.939                       5 7.35                      
 5881.280 Fe I  4.608 -1.839                       8 7.51              6 7.37  
 5883.817 Fe I  3.960 -1.359                      48 7.45   25 7.21   43 7.36  
 5902.474 Fe I  4.593 -1.809                       8 7.47                      
 5905.672 Fe I  4.652 -0.729   3 6.14             42 7.33   39 7.42   29 7.08  
 5909.974 Fe I  3.211 -2.280                      24 7.28             23 7.25  
 5916.247 Fe I  2.453 -2.993                      25 7.35   11 7.19   26 7.36  
 5927.789 Fe I  4.652 -1.089                      30 7.47   19 7.39   19 7.22  
 5930.180 Fe I  4.652 -0.229                      90 7.55             82 7.42  
 5934.655 Fe I  3.929 -1.169   4 6.04             61 7.42             44 7.16  
 5956.694 Fe I  0.859 -4.604                      21 7.43             13 7.20  
 5975.350 Fe I  4.835 -0.910                      34 7.53             30 7.44  
 5976.777 Fe I  3.943 -1.242                      50 7.35   20 6.97   45 7.26  
 5984.815 Fe I  4.733 -0.195   6 5.95             73 7.34   60 7.30   65 7.21  
 5987.065 Fe I  4.796 -0.520   3 6.02             57 7.47   44 7.43   61 7.53  
 5991.376 Fe II 3.153 -3.539  18 6.07             94 7.44             69 7.14  
 6003.012 Fe I  3.882 -1.119                      70 7.46   48 7.32   57 7.27  
 6007.960 Fe I  4.652 -0.790   3 6.14             53 7.56   31 7.35   37 7.29  
 6008.556 Fe I  3.884 -0.985                      62 7.21   44 7.13   51 7.05  
 6024.058 Fe I  4.549 -0.119                     103 7.56             84 7.25  
 6027.051 Fe I  4.076 -1.088                      58 7.43   38 7.29   43 7.19  
 6056.005 Fe I  4.733 -0.459                      62 7.43             47 7.20  
 6065.482 Fe I  2.609 -1.529  23 6.13            116 7.44   85 7.21   98 7.14  
 6078.491 Fe I  4.796 -0.320                      75 7.54             49 7.15  
 6079.009 Fe I  4.652 -1.119                      36 7.61             22 7.32  
 6082.711 Fe I  2.223 -3.572                      15 7.45             10 7.23  
 6084.111 Fe II 3.199 -3.779  12 6.14             68 7.35   67 7.31   51 7.16  
 6085.259 Fe I  2.759 -3.094                      16 7.47              7 7.10  
 6093.644 Fe I  4.608 -1.499                      16 7.50              6 7.02  
 6094.374 Fe I  4.652 -1.700                      12 7.60              8 7.39  
 6096.665 Fe I  3.984 -1.929                      25 7.63             15 7.35  
 6098.245 Fe I  4.559 -1.650                      11 7.42                      
 6113.322 Fe II 3.221 -4.109   7 6.23                       36 7.19   33 7.22  
 6127.907 Fe I  4.143 -1.530                      36 7.57             21 7.26  
 6137.692 Fe I  2.588 -1.402  27 6.08   14 5.51  126 7.45   99 7.29  111 7.20  
 6149.258 Fe II 3.889 -2.719  28 6.13            110 7.52             79 7.12  
 6151.618 Fe I  2.176 -3.298                      31 7.52             14 7.09  
 6157.728 Fe I  4.076 -1.259                      53 7.52             44 7.38  
 6165.360 Fe I  4.143 -1.600                      27 7.48             22 7.36  
 6170.507 Fe I  4.796 -0.439                      72 7.61   47 7.39   46 7.21  
 6173.336 Fe I  2.223 -2.879                      49 7.43   25 7.28   29 7.10  
 6179.384 Fe II 5.569 -2.796                      18 7.54                      
 6180.204 Fe I  2.728 -2.760                      31 7.47   15 7.32   18 7.16  
 6187.990 Fe I  3.943 -1.719                      28 7.44             18 7.19  
 6200.313 Fe I  2.609 -2.436                      57 7.45   22 7.09   39 7.17  
 6213.430 Fe I  2.223 -2.630                      73 7.52   40 7.30   59 7.31  
 6215.144 Fe I  4.186 -1.190                      51 7.52   29 7.33   36 7.27  
 6219.281 Fe I  2.198 -2.432   9 6.19             92 7.57   57 7.34   64 7.16  
 6220.784 Fe I  3.882 -2.459                                           8 7.49  
 6226.736 Fe I  3.884 -2.080                      19 7.54             11 7.26  
 6229.228 Fe I  2.845 -2.670                                14 7.30            
 6230.723 Fe I  2.559 -1.280  39 6.17            141 7.54            115 7.11  
 6232.641 Fe I  3.654 -1.360                      72 7.52   39 7.23   59 7.33  
 6238.392 Fe II 3.889 -2.753  31 6.22                                104 7.52  
 6240.646 Fe I  2.223 -3.410                      15 7.29             13 7.21  
 6246.319 Fe I  3.603 -0.920  16 6.17            104 7.52   78 7.34   97 7.40  
 6247.557 Fe II 3.892 -2.309  47 6.08                                127 7.42  
 6252.555 Fe I  2.404 -1.686  25 6.16            116 7.39   87 7.22   99 7.12  
 6254.259 Fe I  2.279 -2.442                                          88 7.59  
 6265.134 Fe I  2.176 -2.549                      71 7.36   35 7.10   58 7.18  
 6270.225 Fe I  2.858 -2.463                                          19 7.01  
 6290.965 Fe I  4.733 -0.773                      45 7.48   27 7.32   30 7.21  
 6297.793 Fe I  2.223 -2.739                      57 7.40   33 7.29   48 7.26  
 6322.686 Fe I  2.588 -2.425                      52 7.34   29 7.21   41 7.17  
 6330.850 Fe I  4.733 -1.240                      21 7.47             15 7.30  
 6335.331 Fe I  2.198 -2.320  12 6.21             95 7.49   53 7.16   75 7.20  
 6336.824 Fe I  3.686 -0.855  11 5.99             88 7.28   58 7.04   82 7.18  
 6344.149 Fe I  2.433 -2.922                      46 7.61   22 7.42   30 7.34  
 6355.029 Fe I  2.845 -2.349                      44 7.38   21 7.16   38 7.27  
 6358.698 Fe I  0.859 -4.340                      43 7.56             36 7.44  
 6364.366 Fe I  4.796 -1.429                                           9 7.30  
 6369.462 Fe II 2.891 -4.159   9 6.11             64 7.38   49 7.17   45 7.17  
 6380.743 Fe I  4.186 -1.375                      41 7.54   20 7.30   27 7.28  
 6383.722 Fe II 5.553 -2.360                      34 7.45             20 7.21  
 6393.601 Fe I  2.433 -1.431  29 6.01   12 5.34            104 7.26            
 6408.018 Fe I  3.686 -1.017  10 6.08             85 7.39   53 7.13   63 7.07  
 6411.649 Fe I  3.654 -0.594  21 6.03    9 5.45  113 7.37   83 7.13   95 7.08  
 6416.919 Fe II 3.892 -2.649  29 6.08   12 5.55  112 7.46             88 7.17  
 6419.950 Fe I  4.733 -0.239                      76 7.40   53 7.22   61 7.17  
 6421.351 Fe I  2.279 -2.026  18 6.19    8 5.58             60 7.04   85 7.12  
 6430.846 Fe I  2.176 -2.005  24 6.25            112 7.41   82 7.25  100 7.22  
 6432.680 Fe II 2.891 -3.519  26 6.02    8 5.32  110 7.38             90 7.15  
 6442.955 Fe II 5.549 -2.670                      21 7.48             15 7.37  
 6446.410 Fe II 6.223 -1.959                      25 7.44   23 7.28   14 7.19  
 6469.193 Fe I  4.835 -0.769                      39 7.47   25 7.35   28 7.25  
 6475.624 Fe I  2.559 -2.941                      34 7.54             25 7.36  
 6481.870 Fe I  2.279 -2.983                      36 7.37             25 7.15  
 6494.981 Fe I  2.404 -1.272  44 6.12   23 5.48  145 7.42            131 7.19  
 6495.742 Fe I  4.835 -0.939                      20 7.24             21 7.26  
 6498.939 Fe I  0.958 -4.698                      15 7.43                      
 6516.080 Fe II 2.891 -3.319  33 5.96   20 5.62  129 7.46            102 7.12  
 6518.367 Fe I  2.832 -2.560                      26 7.25   19 7.31   23 7.18  
 6533.929 Fe I  4.559 -1.330                      23 7.47             15 7.24  
 6592.914 Fe I  2.728 -1.472                     109 7.34   87 7.28   94 7.10  
 6593.871 Fe I  2.433 -2.421                      66 7.39   32 7.12   54 7.21  
 6597.561 Fe I  4.796 -1.069                      32 7.60             21 7.35  
 6608.026 Fe I  2.279 -4.029                       5 7.45                      
 6609.110 Fe I  2.559 -2.691                      37 7.35             29 7.19  
 6627.545 Fe I  4.549 -1.540                                          16 7.47  
 6677.987 Fe I  2.692 -1.417  25 6.11            119 7.40   94 7.30  111 7.27  
 6703.567 Fe I  2.759 -3.159                                           7 7.12  
 6705.101 Fe I  4.607 -1.220                      26 7.46             18 7.26  
 6715.383 Fe I  4.608 -1.639                      14 7.56             10 7.39  
 6716.237 Fe I  4.580 -1.919                                           8 7.53  
 6726.666 Fe I  4.607 -1.132                      30 7.47   15 7.25   21 7.25  
 6733.151 Fe I  4.638 -1.579                      12 7.45              7 7.19  
 6737.987 Fe I  4.559 -1.620                      13 7.46             10 7.32  
 6750.153 Fe I  2.424 -2.620                      49 7.33   21 7.08   44 7.25  
 6752.707 Fe I  4.638 -1.330                      27 7.61   10 7.28   14 7.27  
 6806.845 Fe I  2.728 -3.209                      14 7.48             12 7.39  
 6810.263 Fe I  4.607 -1.130                      30 7.46   14 7.22   24 7.31  
 6820.372 Fe I  4.638 -1.319                                          17 7.35  
 6828.591 Fe I  4.638 -0.919                      45 7.53             25 7.16  
 6837.006 Fe I  4.593 -1.686                      12 7.50                      
 6841.339 Fe I  4.607 -0.749                      50 7.42   31 7.26   42 7.28  
 6842.686 Fe I  4.638 -1.180                      26 7.45   11 7.16            
 6843.656 Fe I  4.549 -0.929                      37 7.33             31 7.22  
 6855.162 Fe I  4.559 -0.620                      56 7.33   43 7.31   45 7.16  
 6858.150 Fe I  4.608 -0.929                      39 7.42   24 7.30   19 6.99  
 6862.480 Fe I  4.559 -1.569                      12 7.37              9 7.24  
 6945.205 Fe I  2.424 -2.481                                26 7.05   44 7.10  
 6970.473 Fe I  3.017 -3.154                                           7 7.33  
 6971.950 Fe I  3.018 -3.339                                           3 7.12  
 6988.524 Fe I  2.404 -3.659                      14 7.62             10 7.47  
 6999.884 Fe I  4.103 -1.559                      33 7.49             28 7.39  
 7000.618 Fe I  4.143 -2.385                       4 7.34                      
 7022.390 Fe I  4.301 -2.289                       6 7.53                      
 7022.954 Fe I  4.191 -1.249                      44 7.45   31 7.41   38 7.34  
 7068.410 Fe I  4.076 -1.379                      53 7.62   20 7.19   32 7.26  
 7071.880 Fe I  4.607 -1.470                                          15 7.41  
 7090.384 Fe I  4.231 -1.209                      46 7.47   24 7.25   32 7.23  
 7112.180 Fe I  2.990 -2.997                                          11 7.34  
 7127.568 Fe I  4.988 -1.045                      17 7.38             11 7.16  
 7130.922 Fe I  4.218 -0.789                      76 7.48   51 7.31   69 7.37  
 7132.986 Fe I  4.076 -1.770                      25 7.52   14 7.41   18 7.34  
 7142.517 Fe I  4.956 -1.020                      23 7.49              9 7.01  
 7145.307 Fe I  4.607 -1.360                      26 7.59              9 7.02  
 7181.194 Fe I  4.220 -1.037                      64 7.56   28 7.16   42 7.22  
 7219.685 Fe I  4.076 -1.689                      30 7.54             21 7.34  
 7221.202 Fe I  4.559 -1.469                                          16 7.39  
 7222.394 Fe II 3.889 -3.359                                          48 7.28  
 7301.560 Fe II 3.892 -3.679                                36 7.31   25 7.19  
 7310.216 Fe II 3.889 -3.517                                          44 7.37  
 7411.153 Fe I  4.283 -0.298  13 6.01             91 7.26   76 7.26   80 7.09  
 7440.912 Fe I  4.913 -0.720                      40 7.47             39 7.44  
 7445.749 Fe I  4.256 -0.101  25 6.15            119 7.46   85 7.19  110 7.32  
 7449.335 Fe II 3.889 -3.089  13 6.06                       74 7.29   69 7.29  
 7479.693 Fe II 3.892 -3.679                      39 7.40   25 7.10            
 7491.647 Fe I  4.301 -1.100                      53 7.52   25 7.23            
 7495.066 Fe I  4.220  0.053  23 5.92            133 7.48   98 7.20            
 7507.266 Fe I  4.415 -1.160                      49 7.62   12 7.01   21 7.10  
 7511.021 Fe I  4.178  0.099  37 6.13            145 7.57            132 7.37  
 7515.091 Fe II 5.823 -2.510                      19 7.49   21 7.45   15 7.43  
 7515.831 Fe II 3.903 -3.459                      58 7.47   54 7.38   49 7.39  
 7531.144 Fe I  4.371 -0.580                                40 7.05   63 7.20  
 7533.367 Fe II 3.903 -3.420                      61 7.47   53 7.33   47 7.32  
 7540.430 Fe I  2.728 -3.849                                           3 7.34  
 7559.719 Fe I  5.064 -1.076                      20 7.55             11 7.24  
 7563.010 Fe I  4.835 -1.450                                           9 7.32  
 7568.899 Fe I  4.283 -0.970                      44 7.24             39 7.15  
 7583.788 Fe I  3.018 -2.090                      61 7.47   34 7.31   41 7.17  
 7586.018 Fe I  4.313 -0.457                     102 7.61             84 7.33  
 7672.369 Fe II 3.153 -5.182                      10 7.51                      
 7710.365 Fe I  4.220 -1.112                      59 7.54             36 7.18  
 7711.723 Fe II 3.903 -2.499  33 6.00            139 7.60             97 7.09  
 7746.595 Fe I  5.064 -1.281                                           9 7.35  
 7748.269 Fe I  2.949 -1.750                      88 7.44             75 7.25  
 7751.109 Fe I  4.991 -0.752                      29 7.37             23 7.23  
 7780.557 Fe I  4.473  0.029  25 6.20            121 7.55   93 7.37   94 7.13  
 7801.235 Fe II 5.905 -2.871                                           4 7.22  
 7802.473 Fe I  5.086 -1.521                       5 7.34                      
 7807.909 Fe I  4.991 -0.540                      41 7.36             34 7.23  
 7832.195 Fe I  4.435  0.111  24 6.05                       90 7.20  101 7.12  
 7841.388 Fe II 3.903 -4.200                      18 7.48              9 7.19  
 7855.399 Fe I  5.064 -1.019                      23 7.56             16 7.36  
 7869.611 Fe I  4.371 -1.879                                          14 7.55  
 8981.130 Fe II 6.724 -2.831                       3 7.57                      



==> TableA2.txt <==
 4598.117 Fe I  3.283 -1.569                                26 6.53  
 4602.941 Fe I  1.485 -2.208                                85 6.55  
 4619.288 Fe I  3.603 -1.030                                31 6.39  
 4620.521 Fe II 2.828 -3.190                                59 6.35  
 4625.045 Fe I  3.241 -1.270                                28 6.25  
 4728.546 Fe I  3.654 -1.280                                25 6.55  
 4733.592 Fe I  1.485 -2.987                                27 6.34  
 4736.773 Fe I  3.211 -0.670                                75 6.41  
 4741.530 Fe I  2.832 -2.000                                15 6.26  
 4745.800 Fe I  3.654 -1.269                                15 6.28  
 4892.859 Fe I  4.218 -1.289            33 7.44                      
 4893.820 Fe II 2.828 -4.266            52 7.31             12 6.45  
 4917.230 Fe I  4.191 -1.179            43 7.48                      
 4924.770 Fe I  2.279 -2.240            78 7.42             29 6.35  
 4950.106 Fe I  3.417 -1.669   8 6.28                       15 6.46  
 4967.897 Fe I  4.191 -0.530            72 7.26                      
 4973.102 Fe I  3.960 -0.949   7 5.98   72 7.49             30 6.59  
 4983.250 Fe I  4.154 -0.111           106 7.37                      
 4993.358 Fe II 2.807 -3.639  29 6.10   98 7.34   15 5.85   43 6.51  
 4994.130 Fe I  0.915 -3.079  18 5.87  102 7.42   10 5.93   58 6.41  
 5014.943 Fe I  3.943 -0.180           105 7.25             57 6.27  
 5022.236 Fe I  3.984 -0.330           103 7.41             38 6.15  
 5044.211 Fe I  2.851 -2.037   5 5.93   45 7.23                      
 5049.820 Fe I  2.279 -1.354  57 6.12             25 5.82   91 6.49  
 5056.841 Fe I  4.260 -1.700            11 7.32                      
 5067.150 Fe I  4.220 -0.969            53 7.45             21 6.64  
 5074.748 Fe I  4.220 -0.199           108 7.54             61 6.60  
 5083.339 Fe I  0.958 -2.957  39 6.23   93 7.18   16 6.07   69 6.48  
 5090.774 Fe I  4.256 -0.399  21 6.22   72 7.18   11 6.10   34 6.38  
 5100.664 Fe II 2.807 -4.169  13 6.19              7 5.99            
 5123.720 Fe I  1.011 -3.067           100 7.45             56 6.44  
 5126.193 Fe I  4.256 -1.079            50 7.53                      
 5127.359 Fe I  0.915 -3.250            87 7.33             47 6.40  
 5131.469 Fe I  2.223 -2.514            71 7.53                      
 5132.669 Fe II 2.807 -3.979  13 6.01   72 7.28             23 6.47  
 5133.689 Fe I  4.178  0.140                      37 6.13            
 5141.739 Fe I  2.424 -2.150            53 7.08             32 6.43  
 5150.840 Fe I  0.990 -3.042            98 7.37             53 6.36  
 5151.911 Fe I  1.011 -3.321            72 7.27             41 6.45  
 5159.058 Fe I  4.283 -0.819            52 7.32             20 6.52  
 5162.273 Fe I  4.178  0.020                                75 6.56  
 5171.596 Fe I  1.485 -1.792                      45 5.92            
 5195.472 Fe I  4.220  0.020            98 7.15                      
 5197.577 Fe II 3.230 -2.099  94 6.09            102 6.06            
 5198.711 Fe I  2.223 -2.134  20 6.15   74 7.19             40 6.38  
 5216.274 Fe I  1.608 -2.149  49 6.17             16 5.80   87 6.58  
 5217.389 Fe I  3.211 -1.069            96 7.33             44 6.29  
 5242.491 Fe I  3.634 -0.966  20 6.22   70 7.19   10 6.07   31 6.34  
 5243.777 Fe I  4.256 -1.149            39 7.44                      
 5256.937 Fe II 2.891 -4.181            58 7.35             11 6.37  
 5257.655 Fe I  3.573 -2.600             6 7.35                      
 5281.790 Fe I  3.039 -0.833  43 6.03             24 5.89   78 6.43  
 5288.525 Fe I  3.695 -1.750            37 7.53                      
 5302.302 Fe I  3.283 -0.730                                63 6.32  
 5307.361 Fe I  1.608 -2.730  17 6.10   68 7.15                      
 5324.179 Fe I  3.211 -0.102  76 6.03             66 5.98            
 5325.553 Fe II 3.221 -3.119  33 6.03             31 6.05   40 6.31  
 5339.929 Fe I  3.266 -0.646  51 6.18             27 5.96            
 5362.869 Fe II 3.199 -2.615  78 6.25             75 6.16            
 5364.871 Fe I  4.446  0.228  44 6.22             30 6.13   75 6.60  
 5365.399 Fe I  3.573 -1.370  10 6.21   60 7.39             18 6.36  
 5367.467 Fe I  4.415  0.443  48 6.06             37 6.01   72 6.31  
 5373.709 Fe I  4.473 -0.859            40 7.35             16 6.60  
 5379.574 Fe I  3.695 -1.710            34 7.43              8 6.42  
 5383.369 Fe I  4.313  0.645  64 6.04             46 5.87   90 6.34  
 5389.479 Fe I  4.415 -0.409  18 6.28   68 7.27    9 6.13   28 6.42  
 5391.459 Fe I  4.154 -0.920   7 6.10   49 7.27             13 6.27  
 5393.168 Fe I  3.241 -0.714  41 6.05  118 7.36   33 6.12   71 6.39  
 5398.279 Fe I  4.446 -0.669  10 6.26   52 7.31             22 6.56  
 5405.775 Fe I  0.990 -1.843 101 6.27             82 6.05            
 5410.910 Fe I  4.473  0.398  50 6.18             42 6.18   70 6.39  
 5414.073 Fe II 3.221 -3.539  17 6.06   75 7.22   16 6.12   25 6.44  
 5415.199 Fe I  4.387  0.642  71 6.23             52 6.02   96 6.50  
 5424.068 Fe I  4.320  0.520                      54 6.11            
 5425.257 Fe II 3.199 -3.159  35 6.07  112 7.39   34 6.12   42 6.36  
 5434.524 Fe I  1.011 -2.121  79 6.12             45 5.83            
 5445.042 Fe I  4.387 -0.019  32 6.20  108 7.49   25 6.22   52 6.43  
 5464.280 Fe I  4.143 -1.630            15 7.29                      
 5466.396 Fe I  4.371 -0.629            57 7.29             25 6.52  
 5497.516 Fe I  1.011 -2.848  31 6.00             16 6.00   79 6.57  
 5501.465 Fe I  0.958 -3.046  21 5.93  102 7.37             62 6.44  
 5506.779 Fe I  0.990 -2.796  37 6.04             19 6.00   73 6.39  
 5534.847 Fe II 3.245 -2.729  62 6.14             45 5.90            
 5543.150 Fe I  3.695 -1.569            42 7.42                      
 5554.895 Fe I  4.549 -0.439            68 7.41             23 6.44  
 5560.212 Fe I  4.435 -1.189            23 7.30                      
 5565.704 Fe I  4.608 -0.212  13 6.08   71 7.28             25 6.33  
 5572.842 Fe I  3.397 -0.274  58 6.04             44 5.99   89 6.39  
 5576.089 Fe I  3.430 -0.999  29 6.27   95 7.41                      
 5584.765 Fe I  3.573 -2.319            15 7.47                      
 5586.756 Fe I  3.368 -0.119  70 6.06             55 5.97            
 5627.497 Fe II 3.387 -4.129            41 7.46                      
 5650.706 Fe I  5.086 -0.959            17 7.45                      
 5652.318 Fe I  4.260 -1.949             7 7.34                      
 5679.023 Fe I  4.652 -0.919            33 7.43                      
 5686.530 Fe I  4.549 -0.570            64 7.47             22 6.55  
 5691.497 Fe I  4.301 -1.519            21 7.48                      
 5701.545 Fe I  2.559 -2.215            63 7.38             15 6.20  
 5705.465 Fe I  4.301 -1.354            16 7.16                      
 5717.833 Fe I  4.284 -0.980            37 7.24             17 6.58  
 5731.762 Fe I  4.256 -1.170            32 7.33                      
 5732.724 Fe II 3.387 -4.635            15 7.39                      
 5752.032 Fe I  4.549 -1.010   4 6.26                                
 5753.123 Fe I  4.260 -0.687  13 6.25                                
 5762.992 Fe I  4.209 -0.449                      16 6.25   41 6.50  
 5775.081 Fe I  4.220 -1.297            30 7.38             10 6.57  
 5793.915 Fe I  4.220 -1.699             9 7.17                      
 5804.035 Fe I  3.882 -1.810            13 7.17                      
 5806.725 Fe I  4.608 -1.049            30 7.45                      
 5809.218 Fe I  3.884 -1.839            17 7.32                      
 5816.374 Fe I  4.549 -0.600   5 5.96   53 7.34              9 6.13  
 5852.219 Fe I  4.549 -1.329            19 7.45                      
 5855.077 Fe I  4.608 -1.477             7 7.13                      
 5859.586 Fe I  4.549 -0.630            50 7.33             20 6.56  
 5862.356 Fe I  4.549 -0.330  15 6.22   66 7.26             26 6.40  
 5883.817 Fe I  3.960 -1.359            37 7.35             11 6.44  
 5905.672 Fe I  4.652 -0.729   5 6.13   33 7.23                      
 5916.247 Fe I  2.453 -2.993   3 6.26   26 7.46                      
 5927.789 Fe I  4.652 -1.089            17 7.23                      
 5930.180 Fe I  4.652 -0.229  18 6.30   78 7.43             38 6.63  
 5932.055 Fe II 3.199 -5.049             9 7.41                      
 5934.655 Fe I  3.929 -1.169            50 7.33                      
 5956.694 Fe I  0.859 -4.604            10 7.20                      
 5975.350 Fe I  4.835 -0.910            21 7.30                      
 5976.777 Fe I  3.943 -1.242            36 7.18                      
 5984.815 Fe I  4.733 -0.195            64 7.26                      
 5987.065 Fe I  4.796 -0.520   7 6.25   50 7.43             16 6.53  
 5991.376 Fe II 3.153 -3.539            88 7.32             28 6.41  
 6003.012 Fe I  3.882 -1.119            57 7.34             19 6.42  
 6007.960 Fe I  4.652 -0.790            30 7.23                      
 6008.556 Fe I  3.884 -0.985            53 7.15             22 6.35  
 6024.058 Fe I  4.549 -0.119                      16 6.20   46 6.57  
 6027.051 Fe I  4.076 -1.088   8 6.25   36 7.15              8 6.10  
 6056.005 Fe I  4.733 -0.459            52 7.35             15 6.41  
 6065.482 Fe I  2.609 -1.529  25 5.97  100 7.27   13 5.90   52 6.29  
 6078.491 Fe I  4.796 -0.320            54 7.28             21 6.48  
 6079.009 Fe I  4.652 -1.119            20 7.33                      
 6082.711 Fe I  2.223 -3.572            10 7.37                      
 6084.111 Fe II 3.199 -3.779  15 6.19   65 7.29             19 6.48  
 6085.259 Fe I  2.759 -3.094            12 7.43                      
 6093.644 Fe I  4.608 -1.499            14 7.48                      
 6096.665 Fe I  3.984 -1.929            13 7.37                      
 6098.245 Fe I  4.559 -1.650            10 7.45                      
 6113.322 Fe II 3.221 -4.109            45 7.34                      
 6127.907 Fe I  4.143 -1.530            21 7.35                      
 6137.692 Fe I  2.588 -1.402  30 5.93  117 7.40   19 5.95   65 6.35  
 6149.258 Fe II 3.889 -2.719  33 6.19             27 6.11   34 6.39  
 6151.618 Fe I  2.176 -3.298            19 7.35                      
 6157.728 Fe I  4.076 -1.259   5 6.20   39 7.38                      
 6165.360 Fe I  4.143 -1.600            22 7.44                      
 6170.507 Fe I  4.796 -0.439            51 7.36                      
 6173.336 Fe I  2.223 -2.879            38 7.36             12 6.43  
 6180.204 Fe I  2.728 -2.760            26 7.46                      
 6200.313 Fe I  2.609 -2.436            34 7.18                      
 6213.430 Fe I  2.223 -2.630            57 7.39             15 6.28  
 6215.144 Fe I  4.186 -1.190            39 7.39             11 6.48  
 6219.281 Fe I  2.198 -2.432  13 6.16   60 7.22             19 6.17  
 6226.736 Fe I  3.884 -2.080            10 7.29                      
 6229.228 Fe I  2.845 -2.670            22 7.38                      
 6230.723 Fe I  2.559 -1.280  50 6.14             23 5.90            
 6232.641 Fe I  3.654 -1.360            51 7.30                      
 6238.392 Fe II 3.889 -2.753  28 6.12                                
 6246.319 Fe I  3.603 -0.920  20 6.12   83 7.28             40 6.40  
 6247.557 Fe II 3.892 -2.309  48 6.05             43 5.98   61 6.43  
 6252.555 Fe I  2.404 -1.686  32 6.09  102 7.27   22 6.13   62 6.40  
 6265.134 Fe I  2.176 -2.549            62 7.34             33 6.57  
 6290.965 Fe I  4.733 -0.773            40 7.45                      
 6297.793 Fe I  2.223 -2.739            39 7.24             11 6.23  
 6322.686 Fe I  2.588 -2.425            35 7.18                      
 6335.331 Fe I  2.198 -2.320  19 6.23   76 7.31   10 6.21   33 6.37  
 6336.824 Fe I  3.686 -0.855  14 5.94   76 7.18             27 6.15  
 6344.149 Fe I  2.433 -2.922            21 7.23              6 6.34  
 6355.029 Fe I  2.845 -2.349            29 7.20                      
 6358.698 Fe I  0.859 -4.340            19 7.23              8 6.43  
 6369.462 Fe II 2.891 -4.159            58 7.28             11 6.31  
 6380.743 Fe I  4.186 -1.375            30 7.41                      
 6383.722 Fe II 5.553 -2.360            34 7.40                      
 6393.601 Fe I  2.433 -1.431           110 7.15   19 5.85   61 6.16  
 6408.018 Fe I  3.686 -1.017                                26 6.29  
 6411.649 Fe I  3.654 -0.594           103 7.29   17 5.99   40 6.11  
 6416.919 Fe II 3.892 -2.649           104 7.31             39 6.40  
 6419.950 Fe I  4.733 -0.239                                22 6.38  
 6421.351 Fe I  2.279 -2.026  18 5.98   93 7.35   13 6.11   44 6.33  
 6430.846 Fe I  2.176 -2.005  22 5.97   94 7.24   14 6.05   49 6.31  
 6432.680 Fe II 2.891 -3.519  36 6.15  107 7.33   26 6.04   41 6.39  
 6442.955 Fe II 5.549 -2.670            16 7.28                      
 6469.193 Fe I  4.835 -0.769            25 7.25                      
 6475.624 Fe I  2.559 -2.941            22 7.39                      
 6494.981 Fe I  2.404 -1.272  59 6.14             27 5.83   91 6.45  
 6498.939 Fe I  0.958 -4.698            10 7.34                      
 6516.080 Fe II 2.891 -3.319  42 6.05                                
 6518.367 Fe I  2.832 -2.560            18 7.15                      
 6592.914 Fe I  2.728 -1.472  24 5.99  100 7.29   17 6.07            
 6593.871 Fe I  2.433 -2.421   9 6.15                       25 6.51  
 6609.110 Fe I  2.559 -2.691            25 7.21                      
 6627.545 Fe I  4.549 -1.540            14 7.48                      
 6677.987 Fe I  2.692 -1.417  29 6.01  113 7.39   26 6.20   57 6.32  
 6703.567 Fe I  2.759 -3.159            10 7.37                      
 6705.101 Fe I  4.607 -1.220            20 7.39                      
 6726.666 Fe I  4.607 -1.132            24 7.39                      
 6750.153 Fe I  2.424 -2.620                                15 6.43  
 6752.707 Fe I  4.638 -1.330            15 7.38                      
 6810.263 Fe I  4.607 -1.130            25 7.42                      
 6820.372 Fe I  4.638 -1.319            16 7.39                      
 6841.339 Fe I  4.607 -0.749                                18 6.64  
 6855.162 Fe I  4.559 -0.620                                20 6.54  
 7090.384 Fe I  4.231 -1.209            39 7.43                      
 7127.568 Fe I  4.988 -1.045            14 7.34                      
 7130.922 Fe I  4.218 -0.789   9 6.12   61 7.34                      
 7435.591 Fe I  5.309 -0.860            12 7.34                      
 7440.912 Fe I  4.913 -0.720            30 7.35                      
 7445.749 Fe I  4.256 -0.101            96 7.20             55 6.39  
 7449.335 Fe II 3.889 -3.089                                19 6.38  
 7479.693 Fe II 3.892 -3.679            29 7.18                      
 7491.647 Fe I  4.301 -1.100            34 7.29                      
 7495.066 Fe I  4.220  0.053  36 6.03             15 5.71   62 6.31  
 7507.266 Fe I  4.415 -1.160            35 7.46                      
 7511.021 Fe I  4.178  0.099  46 6.13             20 5.79   74 6.42  
 7515.091 Fe II 5.823 -2.510            18 7.42                      
 7515.831 Fe II 3.903 -3.459            52 7.35                      
 7531.144 Fe I  4.371 -0.580            65 7.31             18 6.26  
 7533.367 Fe II 3.903 -3.420            52 7.32                      
 7568.899 Fe I  4.283 -0.970            43 7.29                      
 7583.788 Fe I  3.018 -2.090                                19 6.53  
 7711.723 Fe II 3.903 -2.499  31 5.91                                
 7780.557 Fe I  4.473  0.029  24 6.01   87 7.10                      
 7807.909 Fe I  4.991 -0.540                                14 6.64  
 7832.195 Fe I  4.435  0.111  29 6.01             21 6.02   48 6.21  

